Unsupervised learning based end-to-end delayless generative fixed-filter active noise control

Delayless noise control is achieved by our earlier generative fixed-filter active noise control (GFANC) framework through efficient coordination between the co-processor and real-time controller. However, the one-dimensional convolutional neural network (1D CNN) in the co-processor requires initial training using labelled noise datasets. Labelling noise data can be resource-intensive and may introduce some biases. In this paper, we propose an unsupervised-GFANC approach to simplify the 1D CNN training process and enhance its practicality. During training, the co-processor and real-time controller are integrated into an end-to-end differentiable ANC system. This enables us to use the accumulated squared error signal as the loss for training the 1D CNN. With this unsupervised learning paradigm, the unsupervised-GFANC method not only omits the labelling process but also exhibits better noise reduction performance compared to the supervised GFANC method in real noise experiments.

==> other.txt <==
End-to-end fixed-filter active noise control based on self-supervised learning

Good noise reduction performance and robustness can be achieved by deep learning-based active noise control (ANC) methods in which parameters are automatically learned from labelled noise datasets. For supervised learning, labelling noise data is usually a resource-intensive task and potentially introduces errors and biases. In contrast, self-supervised learning can utilize a large amount of unlabeled data to train deep learning models, thereby reducing the annotation cost and certain biases associated with manual labelling.

In the ANC domain, unlabeled noisy data accounts for the majority, so integrating self-supervised learning can greatly enhance the practicality of deep learning-based ANC techniques. Therefore, this paper proposed an end-to-end fixed-filter ANC method via self-supervised learning. Expanding on our prior generative fixed-filter active noise control (GFANC) framework, we employ the error signal after controlling noise data as a direct label to train the convolutional neural network (CNN) in the co-processor. Though the co-processor and real-time controller operate at the frame rate and sampling rate respectively, they can be integrated into an end-to-end ANC system during the training process with the self-supervised learning paradigm. Leveraging the error signal obtained in the end-to-end system, the CNN can be automatically trained without manual labelling.

Furthermore, this self-supervised learning paradigm can be easily transferred to other deep learning-based active noise control (ANC) methods. The experimental results show that self-supervised GFANC achieves performance similar to supervised GFANC, highlighting the effectiveness of the self-supervised approach.

Given each noise track from the training dataset, we employ the error signal from end-to-end ANC system as a direct loss to train the 1D CNN.

Without labeling process, the proposed self-supervised GFANC approach provides a more efficient, cost-effective, and versatile approach to train the 1D CNN.

可微的differentiable
可导的derivable

reference signal是麦克风捕捉到的primary noise

requires a lot of resources

hyperparameter settings

扩展期刊：
要不要对比打标签时用不同的step size
直接用real path训练
在SFANC，GFANC上都尝试该方法

The efficient coordination between the co-processor and real-time controller enables delayless noise reduction in GFANC.

We make the entire computational process of the real-time controller differentiable, thus integrating the coprocessor and the real-time controller into an end-to-end differentiable ANC system. During the backpropagation process of the derivative, the parameters of the 1D CNN can be automatically updated according to the error signal, realizing self-supervised learning.


在testing的时候，error用不到
Training testing用不同的图

loss function写为有w的

\begin{equation}
\begin{aligned}
\mathbf{g} &= \left[{g}_1, \ldots, g_M \right] \\
\mathbf{W} &= \mathbf{g} \mathbf{S}_{c} = \sum_{i=1}^{M} g_i\mathbf{S}^{i}_c \\
\mathbf{x}^\prime(n) &= \mathbf{x}(n)*s(n) \\
e(n) &= d(n)-\mathbf{x^{\prime}}(n)^{\mathrm{T}}\mathbf{W} \\
\mathcal{L} &=\sum_{n=1}^{N} e^2(n) = \sum_{n=1}^{N} \left[d(n)-\mathbf{x^{\prime}}(n)^{\mathrm{T}}\mathbf{g} \mathbf{S}_{c} \right]^2
\end{aligned}
\end{equation}


To evaluate the generalization of the method, synthetic bandpass paths are used during training the 1D CNN, but realistic paths measured from a noise chamber's vent are utilized in the evaluations


Specifically, a one-dimensional convolutional neural network (1D CNN) in the co-processor can predict the combination weights of sub control filters to form a control filter given the incoming noise.

It has been observed that the self-supervised GFANC method demonstrates better noise reduction over the supervised GFANC, potentially attributable to its capacity to mitigate certain biases associated with labelling procedures. The significant saving in labelling effort is a big advantage of the self-supervised GFANC.


展望：
Moreover, this self-supervised learning paradigm can be easily applied to other deep learning-based ANC methods.

In the future, this self-supervised learning approach will be easily applicable to more ANC techniques based on deep learning.
